Brane-localized masses in magnetic compactifications

We discuss effects of the brane-localized mass terms on the fixed points of the toroidal orbifold $T^2/Z_2$ under the presence of background magnetic fluxes, where multiple lowest and higher-level Kaluza-Klein (KK) modes are realized before introducing the localized masses in general. Through the knowledge of linear algebra, we find that, in each KK level, one of or more than one of the degenerate KK modes are almost inevitably perturbed, when single or multiple brane-localized mass terms are introduced. When the typical scale of the compactification is far above the electroweak scale or the TeV scale, we apply this mechanism for uplifting unwanted massless or light modes which are prone to appear in models on magnetized orbifolds.

==> reply.txt <==
Dear the editor and referee,

thank you very much for your kind peer reviewing.
In the following, we will comment on the several points which the referee pointed out.


__________________________________________________
The referee said:
Now it is clear that the scalar fields undergo no tachyonic problem
since they come from higher dimensional scalars, not the decoupled
component of gauge field. It is also necessary to consider possible UV
completion of the work. Although it is not compulsory to embed the
scalars in the gauge fields, most string / supergravity theories
suggest that it is hard to obtain such charged fundamental scalar.
This is related to the fact that It is not easy to supersymmetrize the
present theory, reflected in the discrepancy between the masses Eqs.
(13) and (15). Again, the scalars from gauge fields can take into
account the supersymmetric condition reflected in the corrected scalar
mass depending on gauge fields.

Out answer is:
We agree with your opinion.
Certainly the fundamental scalar is difficult to be obtained in the model buildings in superstring / supergravity theories.
We have added a comment with respect to the point in the footnote #2 on page 5


__________________________________________________
The referee said:
Next, although cutoff insensitivity is good feature, it also means
that the masses are not so much corrected even if we include
brane-localized mass, as the analysis of the scalar shows. For a mass
parameter h = 0.1, the correction is at most 10%. This means that it
is very hard to observe the consequence of brane localized mass, which
is the main consequence of the present paper.

Out answer is:
Although your point for the testability of brane-localized masses is important, however, one of our motivations of this research is to analyze the relationship between the presence of localize masses and the number of fluxes (=generation).
This issue is commented in the main text on the page 20.


__________________________________________________
The referee said:
We would have 30-40% correction for a larger value of h = 3.0 (the
inclusion of this case is appreciated), the parameter may not be (or
marginally) perturbatively natural, or the mass becomes sensitive to
the cutoff. There seems tension between the `naturalness’ of the
parameter h and the cutoff dependence. Maybe we have to take into
account the next KK field, for instance in the loop correction, whose
mass is beyond the cutoff. Since the mass ratio between the next KK
fields are respectively 3/1, 5/3, 7/5,…. For example 7/5 - 1 is less
than 40% correction. On the other hand it is interesting that the
current work provides a guideline on how to set a cutoff.

Out answer is:
Thank you very much for giving us an important suggestion.
We shall investigate the loop correction among the KK masses and the localized masses on the toroidal compactification with fluxes in the next project.


With best regards,
Yoshiyuki Tatsuta

